Robotic Untangling of Herbs and Salads with Parallel Grippers

The picking of one or more objects from an unsorted pile continues to be non-trivial for robotic systems. This is especially so when the pile consists of a granular material (GM) containing individual items that tangle with one another, causing more to be picked out than desired. One of the key features of such tangle-prone GMs is the presence of protrusions extending out from the main body of items in the pile. This work characterises the role the latter play in causing mechanical entanglement and their impact on picking consistency. It reports experiments in which picking GMs with different protrusion lengths (PLs) results in up to 76% increase in picked mass variance, suggesting PL to be an informative feature in the design of picking strategies. Moreover, to counter this effect, it proposes a new spread-and-pick (SnP) approach that significantly reduces tangling, making picking more consistent. Compared to prior approaches that seek to pick from a tangle-free point in the pile, the proposed method results in a decrease in picking error (PE) of up to 51%, and shows good generalisation to previously unseen GMs.

==> Robotic Untangling of Herbs and Salads with Parallel Grippers V2/biography.txt <==
Dr Matthew Howard is Reader at the Centre for Robotics Research, Department of Engineering, King's College London. Prior to joining King's in 2013, he held a Japan Society for Promotion of Science fellowship at the Department of Mechanoinformatics at the University of Tokyo and was a research fellow at the University of Edinburgh from 2009-2012. He also obtained his PhD in 2009 at Edinburgh with an EPSRC CASE award sponsored by Honda Research. His research interests span the fields of robotics and autonomous systems, statistical machine learning and adaptive control. His current work focuses on teaching and learning of robotic motor skills by demonstration, especially for soft robotic devices, based on human musculoskeletal control. He works with a number of large companies in bringing automation to agri-food production through collaborative robots.


==> Robotic Untangling of Herbs and Salads with Parallel Grippers V2/ignore.txt <==
personal_ws-1.1 en 73
atInitials
atMH
bordercolor
color
jb
Prabhakar
pr
PR
Ray
mh
MH



==> biography.txt <==
Dr Matthew Howard is Reader at the Centre for Robotics Research, Department of Engineering, King's College London. Prior to joining King's in 2013, he held a Japan Society for Promotion of Science fellowship at the Department of Mechanoinformatics at the University of Tokyo and was a research fellow at the University of Edinburgh from 2009-2012. He also obtained his PhD in 2009 at Edinburgh with an EPSRC CASE award sponsored by Honda Research. His research interests span the fields of robotics and autonomous systems, statistical machine learning and adaptive control. His current work focuses on teaching and learning of robotic motor skills by demonstration, especially for soft robotic devices, based on human musculoskeletal control. He works with a number of large companies in bringing automation to agri-food production through collaborative robots.


==> ignore.txt <==
personal_ws-1.1 en 73
atInitials
atMH
bordercolor
color
jb
Prabhakar
pr
PR
Ray
mh
MH


